New Transient ULX Candidate in NGC 4254: Evidence of Circumbinary Disk?

This paper presents the identification of a new transient ULX candidate (ULX-3) with reaching a peak luminosity of ~ 4e39 erg/s in NGC 4254 by using archival Chandra, Swift X-Ray Telescope (Swift/XRT), Hubble Space Telescope (HST), and James Webb Space Telescope (JWST) observations. From precise astrometric calculations, unique optical, near-infrared (NIR) and mid-infrared (mid-IR) counterparts were found. The spectral energy distribution (SED) and color-magnitude diagrams (CMDs) of counterparts of the new ULX candidate were plotted to constrain the nature of the possible donor star. Evidence of a circumbinary disk was found from its SED with two blackbody temperatures of 1000 and 200 K. Moreover, according to the X-ray hardness ratios, ULX-3 exhibits very hard to very soft transitions as seen in some high-mass X-ray binaries (HMXBs) with Be-star donors Moreover, ULX-3 varies by more than two orders of magnitude in the 0.3-10 keV energy band as seen in typical transient ULXs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.


\begin{equation}\label{6}
M_{disk/dust} =  \frac{D^{2}F_{\lambda}}{K_{\lambda}B_{\lambda}(T)}
\end{equation}
where {\it D$^{2}$} is the distance from the source, {\it F$_{\lambda}$} is total value of NIR and/or mid-IR flux, {\it B$_{\lambda}$(T)} is Planck’s black body emission for 200 K and 1000 K and, {\it K$_{\lambda}$} is the dust opacity in unit of cm$^{2}$ g$^{-1}$. We found M$_{dust}$ for NIR and mid-IR as 4 $\times$ 10$^{-7}$ M$\odot$ and 1.5 $\times$ 10$^{-6}$ M$\odot$, respectively. Following a similar approach \cite{2017ApJ...838L..17L}, the equilibrium temperature radius provides an estimate of the lower limit or inner radius of
the surrounding warm dust, R${eq}$ derived by Equation \ref{E7}:
\begin{equation}\label{E7}
R_{eq} =  \frac{Q_{abs}(L_{IR}+L_X)}{Q_{e}16\pi \sigma T^{4}}
\end{equation}
where {\it Q$_{E}$} and {\it Q$_{E}$} are the grain absorption and emission Planck mean cross sections, {\it $\sigma$} is Stefan-Boltzmann constant, L$_{IR}$ is median luminosity of IR of ULX-3, L${X}$ is X-ray luminosity of ULX-3 in 0.3-10 keV energy band. The typical value of {\it Q$_{abs}$}/{\it Q$_{E}$} is $\sim$ 30 for a stellar heating source (\citealp{2019ApJ...878...71L} and reference therein). The R${eq}$ was derived as 6.5 $\pm$ 0.6 AU and 165.4 $\pm$ 8.8 AU for NIR and mid-IR emissions. Considering the SED of the ULX-3, it has a temperature value well above the average circumstellar dust or disc ($\sim$ 50 K, \citealp{2016ApJ...819..102V}). Therefore, we assume that dust is heated from an isotropic X-ray radiation f that already X-ray luminosity added in the calculation {\it R${eq}$} (Equation \ref{E7}). If this is indeed the case, the parameters obtained from the calculations are as expected. The presence of circumstellar dust is a good tool to estimate the mass-loss rates of the dust-forming outflow from ULX-3. This mass-loss rate $\dot{M}$ can be estimated as from Equation \ref{E8} \citep{2019ApJ...878...71L} \begin{equation}\label{E8}
\dot{M} =  \frac{M_{dust}X_{g/d}}{R_{eq}V^{-1}_{W}}
\end{equation}
where {\it X$_{g/d}$}=100 is the gas to-dust mass ratio, and {\it V$_{W}$}=400 kms$^{-1}$ is the velocity of the winds from which dust is formed for sgB(e). $\dot{M}$ derived as $\sim$ 5.2 $\times$ 10$^{-4}$, and 7.7 $\times$  10$^{-5}$ M$\odot$ yr$^{-1}$ for NIR and mid-IR emissions, respectively.\\


Considering the SED of the ULX-3, it has a temperature value well above the average circumstellar dust or disc ($\sim$ 50 K, \citealp{2016ApJ...819..102V}). Therefore, we assume that dust is heated from an isotropic X-ray radiation f that already X-ray luminosity added in the calculation {\it R${eq}$} (Equation \ref{E7}). If this is indeed the case, the parameters obtained from the calculations are as expected. The presence of circumstellar dust is a good tool to estimate the mass-loss rates of the dust-forming outflow from ULX-3. This mass-loss rate $\dot{M}$ can be estimated as from Equation \ref{E8} \citep{2019ApJ...878...71L} \begin{equation}\label{E8}
\dot{M} =  \frac{M_{dust}X_{g/d}}{R_{eq}V^{-1}_{W}}
\end{equation}
where {\it X$_{g/d}$}=100 is the gas to-dust mass ratio, and {\it V$_{W}$}=400 kms$^{-1}$ is the velocity of the winds from which dust is formed for sgB(e). $\dot{M}$ derived as $\sim$ 5.2 $\times$ 10$^{-4}$, and 7.7 $\times$  10$^{-5}$ M$\odot$ yr$^{-1}$ for NIR and mid-IR emissions, respectively.\\

since the dust in the disk would be destroyed by the isotropic X-rays.

 Therefore, we assume that dust is heated from an isotropic X-ray radiation f that already X-ray luminosity added in the calculation {\it R${eq}$} (Equation \ref{E6}). If this is indeed the case, the parameters obtained from the calculations are as expected.\\
